Skill Adapter: Personalized Modification and Online Routing of General-Purpose Skills

Large language model (LLM) agents use external skills to reuse task procedures and experience with tools. General-purpose skills describe shared execution procedures, while specific tool choices, operating practices, and output requirements vary across users. In long-horizon tasks, subgoals, available inputs, and environmental states change as execution progresses. Agents must select currently applicable skills from an expanding skill pool and prepare candidates for subsequent steps. We propose Skill Adapter, which enables personalized modification and online routing of general-purpose skills. The system distills local adjustments from user requirements and execution feedback and stores them as Adapters linked to general-purpose skills. The routing agent selects general-purpose skills and applicable Adapters based on the current subtask, execution progress, and environmental feedback, incrementally maintaining a task-level online skill library that the main LLM reads on demand. The system preloads candidates for subsequent nodes and rechecks their applicability once actual inputs are determined. Reinforcement learning optimizes the two types of decisions using modification gains and routing outcomes, respectively. We evaluate Skill Adapter on ALFWorld, WebShop, and SkillsBench. Compared with SkillRL, it improves task success rates by an average of 11.43 percentage points and reduces mean execution time on all three benchmarks. Skill Adapter retains its performance advantage when the skill pool grows to 1,000 skills.

==> README.txt <==
Skill Adapter: English LaTeX manuscript
=====================================

Source: the revised Chinese manuscript in ../skill-adapter-zh/,
from the abstract through the references (00 through 06).
The deferred appendices in tmp/ are outside this manuscript's scope.

Files
-----
main.tex                 Main document (US Letter, two columns, 10 pt).
steward.sty              Layout reconstructed from the original Steward PDF.
sections/*.tex           Editable English text, equations, and tables.
figures/figure-01.png    Original Figure 1 from the current Chinese manuscript.
figures/figure-02.png    Original updated framework figure from that manuscript.
figures/figure-03.png    Original experimental chart from that manuscript.
source-manifest.json    SHA-256 hashes of the Chinese source files used.

Build
-----
With TeX Live or MiKTeX, from this directory:
    latexmk -xelatex main.tex
or:
    xelatex main.tex
    xelatex main.tex

With Tectonic:
    tectonic main.tex

All figure files are included and are embedded directly by LaTeX.

Template and typography
-----------------------
The supplied Skill Steward PDF is the visual reference. Its original TeX
template was not available, so steward.sty reconstructs the measured layout:
US Letter, a 7-by-9-inch text area, two 3.3125-inch columns, a 0.375-inch gap,
10/11 pt TeX Gyre Termes X body text, Computer Modern mathematics, centered
unnumbered section headings, and no page numbers. Tables use 9 pt text.
The title wraps to two lines to accommodate the revised paper title.
Figure 1 is explicitly single-column; Figure 2 spans both columns; Figure 3
is single-column. This is a PDF-derived reconstruction, not an official ACL
template or a recovered copy of the original TeX source.
References begin on a new page after the main text.

Authors
-------
Qijia Zhuang, Yanyi Gou, and Wenbin Ma share first authorship, in that order.
Yuxiang Ren is the fourth and corresponding author. Qijia Zhuang, Yanyi Gou,
and Yuxiang Ren are affiliated with Nanjing University; Wenbin Ma is affiliated
with Jiangnan University. A contact email has not been supplied and is omitted.
The anonymous-review notice has been removed from this named-author version.

Editorial and source notes
--------------------------
The English text preserves the revised Chinese manuscript's claims, numerical
results, 14 equations, 3 tables, and 36 references. Citation punctuation and
LaTeX layout were normalized. References retain the metadata supplied in the
Chinese manuscript; no new bibliographic verification was performed.

All three figures are byte-for-byte copies of the current Chinese manuscript's
assets. Their artwork, text, labels, and curves are unchanged. The English
manuscript translates the surrounding captions and embeds these original PNGs.

This deliverable translates and typesets the source; it does not report new
experiments or independently validate its scientific claims. The revised
Chinese manuscript carries forward the original Skill Steward result tables
under the Adapter terminology. Whether those results were rerun for the
revised mechanism is not established by the available files.


==> skill-adapter-en/README.txt <==
Skill Adapter: English LaTeX manuscript
=====================================

Source: the revised Chinese manuscript in ../skill-adapter-zh/,
from the abstract through the references (00 through 06).
The deferred appendices in tmp/ are outside this manuscript's scope.

Files
-----
main.tex                 Main document (US Letter, two columns, 10 pt).
steward.sty              Layout reconstructed from the original Steward PDF.
sections/*.tex           Editable English text, equations, and tables.
figures/figure-01.png    Original Figure 1 from the current Chinese manuscript.
figures/figure-02.png    Original updated framework figure from that manuscript.
figures/figure-03.png    Original experimental chart from that manuscript.
source-manifest.json    SHA-256 hashes of the Chinese source files used.

Build
-----
With TeX Live or MiKTeX, from this directory:
    latexmk -xelatex main.tex
or:
    xelatex main.tex
    xelatex main.tex

With Tectonic:
    tectonic main.tex

All figure files are included and are embedded directly by LaTeX.

Template and typography
-----------------------
The supplied Skill Steward PDF is the visual reference. Its original TeX
template was not available, so steward.sty reconstructs the measured layout:
US Letter, a 7-by-9-inch text area, two 3.3125-inch columns, a 0.375-inch gap,
10/11 pt TeX Gyre Termes X body text, Computer Modern mathematics, centered
unnumbered section headings, and no page numbers. Tables use 9 pt text.
The title wraps to two lines to accommodate the revised paper title.
Figure 1 is explicitly single-column; Figure 2 spans both columns; Figure 3
is single-column. This is a PDF-derived reconstruction, not an official ACL
template or a recovered copy of the original TeX source.
References begin on a new page after the main text.

Authors
-------
Qijia Zhuang, Yanyin Gou, and Wenbin Ma share first authorship, in that order.
Yuxiang Ren is the fourth and corresponding author. Qijia Zhuang, Yanyin Gou,
and Yuxiang Ren are affiliated with Nanjing University; Wenbin Ma is affiliated
with Jiangnan University. A contact email has not been supplied and is omitted.
The anonymous-review notice has been removed from this named-author version.

Editorial and source notes
--------------------------
The English text preserves the revised Chinese manuscript's claims, numerical
results, 14 equations, 3 tables, and 36 references. Citation punctuation and
LaTeX layout were normalized. References retain the metadata supplied in the
Chinese manuscript; no new bibliographic verification was performed.

All three figures are byte-for-byte copies of the current Chinese manuscript's
assets. Their artwork, text, labels, and curves are unchanged. The English
manuscript translates the surrounding captions and embeds these original PNGs.

This deliverable translates and typesets the source; it does not report new
experiments or independently validate its scientific claims. The revised
Chinese manuscript carries forward the original Skill Steward result tables
under the Adapter terminology. Whether those results were rerun for the
revised mechanism is not established by the available files.


==> skill-adapter-en/source-manifest.json <==
{
  "00-摘要.md": {
    "sha256": "4a57f49866ae202a71f2884f23c6001900625e3d103468d75ba0359e328940c9",
    "bytes": 1389
  },
  "01-引言.md": {
    "sha256": "0e70e55af016158cb079f4d340c886435747164c658432cb507a7cb982cf2b63",
    "bytes": 3438
  },
  "02-相关工作.md": {
    "sha256": "d66fd8f37ad0475966730fa87aadd3e5ae974c08dc27faba7c39a77e922db4f3",
    "bytes": 1930
  },
  "03-方法.md": {
    "sha256": "9261aca140c56015a27f841ac73f3266159fb8357d191f966808029e3975ab62",
    "bytes": 9744
  },
  "04-实验.md": {
    "sha256": "e5374eb1d647017b7d054f3ec53325e8287a15f3dba4df4afdee5aeb89a1dfd8",
    "bytes": 9147
  },
  "05-结论.md": {
    "sha256": "21ba90c4de3d4b398b019251a2b5fab5efe64adc247d79ba79ffe1086a18a4de",
    "bytes": 760
  },
  "06-参考文献.md": {
    "sha256": "9dad4c1618754b251147647063349dd14e267002857458cfcf543fa30d523be0",
    "bytes": 10134
  },
  "assets/figure-01.png": {
    "sha256": "5d82d0fdf65b731d5c65033339424293ad5a9883d0a1bb259fee81e3f7ed2663",
    "bytes": 160515
  },
  "assets/figure-02.png": {
    "sha256": "cd474de135857eadd5a29d7e77a3e995c6b33a0c8be685a81f0817db8c58eaaa",
    "bytes": 958168
  },
  "assets/figure-03.png": {
    "sha256": "533cf96f59d0714068f9f735f8cc439e2401a922319c8f936211abf6538a84f2",
    "bytes": 49788
  },
  "README.md": {
    "sha256": "aec267a34aee2159e6a21282b70735a2117a7313764b2ad2cecb9f4023b683bb",
    "bytes": 337
  }
}

==> source-manifest.json <==
{
  "00-摘要.md": {
    "sha256": "4a57f49866ae202a71f2884f23c6001900625e3d103468d75ba0359e328940c9",
    "bytes": 1389
  },
  "01-引言.md": {
    "sha256": "0e70e55af016158cb079f4d340c886435747164c658432cb507a7cb982cf2b63",
    "bytes": 3438
  },
  "02-相关工作.md": {
    "sha256": "d66fd8f37ad0475966730fa87aadd3e5ae974c08dc27faba7c39a77e922db4f3",
    "bytes": 1930
  },
  "03-方法.md": {
    "sha256": "9261aca140c56015a27f841ac73f3266159fb8357d191f966808029e3975ab62",
    "bytes": 9744
  },
  "04-实验.md": {
    "sha256": "e5374eb1d647017b7d054f3ec53325e8287a15f3dba4df4afdee5aeb89a1dfd8",
    "bytes": 9147
  },
  "05-结论.md": {
    "sha256": "21ba90c4de3d4b398b019251a2b5fab5efe64adc247d79ba79ffe1086a18a4de",
    "bytes": 760
  },
  "06-参考文献.md": {
    "sha256": "9dad4c1618754b251147647063349dd14e267002857458cfcf543fa30d523be0",
    "bytes": 10134
  },
  "assets/figure-01.png": {
    "sha256": "5d82d0fdf65b731d5c65033339424293ad5a9883d0a1bb259fee81e3f7ed2663",
    "bytes": 160515
  },
  "assets/figure-02.png": {
    "sha256": "cd474de135857eadd5a29d7e77a3e995c6b33a0c8be685a81f0817db8c58eaaa",
    "bytes": 958168
  },
  "assets/figure-03.png": {
    "sha256": "533cf96f59d0714068f9f735f8cc439e2401a922319c8f936211abf6538a84f2",
    "bytes": 49788
  },
  "README.md": {
    "sha256": "aec267a34aee2159e6a21282b70735a2117a7313764b2ad2cecb9f4023b683bb",
    "bytes": 337
  }
}
